The Modified Schrodinger Poisson Equation -- Quantum Polytropes

Axions and axion-like particles are a leading model for the dark matter in the Universe; therefore, dark matter halos may be boson stars in the process of collapsing. We examine a class of static boson stars with a non-minimal coupling to gravity. We modify the gravitational density of the boson field to be proportional to an arbitrary power of the modulus of the field, introducing a non-standard coupling. We find a class of solutions very similar to Newtonian polytropic stars that we denote "quantum polytropes." These quantum polytropes are supported by a non-local quantum pressure and follow an equation very similar to the Lane-Emden equation for classical polytropes. Furthermore, we derive a simple condition on the exponent of the non-linear gravitational coupling, $\alpha>8/3$, beyond which the equilibrium solutions are unstable.

==> response.txt <==


Re: DJ12231
    Modified Schrodinger-Poisson equation: Quantum polytropes
    by Jeremy Heyl, Matthew W. Choptuik, and David Shinkaruk

Dear Dr. Heyl,

The above manuscript has been reviewed by one of our referees.
Comments from the report appear below for your consideration.

When you resubmit your manuscript, please include a summary of the
changes made and a brief response to all recommendations and
criticisms.

Yours sincerely,

Robert Wimmer
Associate Editor
Physical Review D
Email: prd@aps.org
http://journals.aps.org/prd/

----------------------------------------------------------------------
Report of the Referee  -- DJ12231/Heyl
----------------------------------------------------------------------

The paper presents the analysis of static solutions of the
Schroedinger-Poisson (SP) system in spherical symmetry. This system is
known to represent the dynamics of a wave function producing its own
self-gravity, and the authors explore the case of a non-standard
coupling of the source of the gravitational potential, parametrized by
the exponent of the source for the gravitational potential $\alpha$.

The construction of the solutions for ground and excited states are
clearly described. Their stability analysis is also described with
various approaches. It is found that $\alpha>8/3$ is a sufficient
condition for the instability of solutions.

The analysis is very interesting and has a good motivation, namely, it
may provide some new possibilities on the ultralight axion dark matter
models, which are currently under intense investigation.

The paper is also clearly written and I recommend its publication in
Physical Review D after the following minor issues are addressed.

Minor issues:

1. There is a misleading description after eq (2). The authors are
encouraged to rewrite the description of why the value of $m$ is ill
defined for $\alpha \ne 2$.

****
We have simply deleted the statement that "m is ill defined" and just write that although you get equation (2), you would not get equation (1) for the dynamics of the field.  We agree that saying "m is ill defined" is confusing.
****

2. Related to this point. The SP system is known to be the low-energy
limit and weak gravitational field limit of the Einstein-Klein-Gordon
system of equations. The authors refer to their generalization as a
possible natural limit of a non-trivial coupling of gravity with a
relativistic field. It would be recommendable to mention one or two
specific theories whose limit may correspond to values of $\alpha \ne
2$, perhaps in the conclusions section.

****
In the introduction, we suggest a particular scalar-tensor action that leads to our modified Schrodinger-Poisson equations in the Newtonian limit.
****

3. Below eq (8), the scaling of $N$ is clear, but the scaling of $E$
is not as straightforward. I recommend the authors to elaborate one or
two lines explaining the scaling of $E$.

*****
We added some additional explanation.
*****

4. It is beyond the scope of the paper to find all the conditions for
stability, however I recommend the authors to write a couple of lines
mentioning that the excited states for the well known case
$\alpha=2<8/3$ are unstable two. This will remind the reader that
$\alpha>8/3$ is only a sufficient condition.

*****
We added this statement in the penultimate paragraph and included a reference.
*****

In addition to the aforementioned changes, we also added a few references to other axion models of dark matter.
